Edge-Wise Graph-Instructed Neural Networks

The problem of multi-task regression over graph nodes has been recently approached through Graph-Instructed Neural Network (GINN), which is a promising architecture belonging to the subset of message-passing graph neural networks. In this work, we discuss the limitations of the Graph-Instructed (GI) layer, and we formalize a novel edge-wise GI (EWGI) layer. We discuss the advantages of the EWGI layer and we provide numerical evidence that EWGINNs perform better than GINNs over some graph-structured input data, like the ones inferred from the Barabasi-Albert graph, and improve the training regularization on graphs with chaotic connectivity, like the ones inferred from the Erdos-Renyi graph.

==> ewginnfilter_edges_v2.csv <==
u,v,label,lw,color ,opacity,bend,Direct
X1, X2, , 1, black, 0.8, 0, false
X1, X4, , 1, black, 0.8, 0, false
X4, X2, , 1, black, 0.8, 0, false
X3, X2, , 1, black, 0.8, 0, false
X3, X4, , 1, black, 0.8, 0, false
X1, W1, , 1, orange, 0.4, 0, false
X2, W2, , 1, orange, 0.4, 0, false
X3, W3, , 1, orange, 0.4, 0, false
X4, W4, , 1, orange, 0.4, 0, false
W1, W2, , 0.5, gray, 0.8, 0, false
W1, W4, , 0.5, gray, 0.8, 0, false
W4, W2, , 0.5, gray, 0.8, 0, false
W3, W2, , 0.5, gray, 0.8, 0, false
W3, W4, , 0.5, gray, 0.8, 0, false
W1i, W2i, , 0.5, gray, 0.8, 0, false
W1i, W4i, , 0.5, gray, 0.8, 0, false
W4i, W2i, , 0.5, gray, 0.8, 0, false
W3i, W2i, , 0.5, gray, 0.8, 0, false
W3i, W4i, , 0.5, gray, 0.8, 0, false
W1, Sum1, \rotatebox{270}{$x_1w_1$}, 1, gray, 0.8, 0, true
W2, Sum1, \rotatebox{270}{$x_2w_2$}, 1, gray, 0.8, 0, true
W4, Sum1, \rotatebox{270}{$x_4w_4$}, 1, gray, 0.8, 0, true
Sum1, W1i, , 1, orange, 0.4, 0, false
W1i, Xp1, , 1, gray, 0.8, 0, true
Xp1, Xp2, , 1, black, 0.8, 0, false
Xp1, Xp4, , 1, black, 0.8, 0, false
Xp4, Xp2, , 1, black, 0.8, 0, false
Xp3, Xp2, , 1, black, 0.8, 0, false
Xp3, Xp4, , 1, black, 0.8, 0, false


==> ewginnfilter_edges_v2_ga.csv <==
u,v,label,lw,color ,opacity,bend,Direct
X1, X2, , 1, black, 0.8, 0, false
X1, X4, , 1, black, 0.8, 0, false
X4, X2, , 1, black, 0.8, 0, false
X3, X2, , 1, black, 0.8, 0, false
X3, X4, , 1, black, 0.8, 0, false
X1, W1, , 1, orange, 0.4, 0, false
X2, W2, , 1, orange, 0.4, 0, false
X3, W3, , 1, orange, 0.4, 0, false
X4, W4, , 1, orange, 0.4, 0, false
W1, W2, , 0.5, gray, 0.8, 0, false
W1, W4, , 0.5, gray, 0.8, 0, false
W4, W2, , 0.5, gray, 0.8, 0, false
W3, W2, , 0.5, gray, 0.8, 0, false
W3, W4, , 0.5, gray, 0.8, 0, false
W1i, W2i, , 0.5, gray, 0.8, 0, false
W1i, W4i, , 0.5, gray, 0.8, 0, false
W4i, W2i, , 0.5, gray, 0.8, 0, false
W3i, W2i, , 0.5, gray, 0.8, 0, false
W3i, W4i, , 0.5, gray, 0.8, 0, false
W1, Sum1, \rotatebox{270}{$x_1w_1$}, 1, gray, 0.8, 0, true
W2, Sum1, \rotatebox{270}{$x_2w_2$}, 1, gray, 0.8, 0, true
W4, Sum1, \rotatebox{270}{$x_4w_4$}, 1, gray, 0.8, 0, true
Sum1, W1i, , 1, orange, 0.4, 0, false
W1i, Xp1, , 1, gray, 0.8, 0, true
Xp1, Xp2, , 1, black, 0.8, 0, false
Xp1, Xp4, , 1, black, 0.8, 0, false
Xp4, Xp2, , 1, black, 0.8, 0, false
Xp3, Xp2, , 1, black, 0.8, 0, false
Xp3, Xp4, , 1, black, 0.8, 0, false


==> ewginnfilter_verts_v2.csv <==
id, x, y ,size, color,opacity,label,layer
X1, 0, 0, .8, , 1., \rotatebox{270}{$x_1$}, 0
X2, 0, 1.5, .8, , .25, \rotatebox{270}{$x_2$}, 0
X3, 1.5, 0, .8, , .25, \rotatebox{270}{$x_3$}, 0
X4, 1.5, 1.5, .8, , .25, \rotatebox{270}{$x_4$}, 0
W1, 0, 0, .8, gray, .25, \rotatebox{270}{$w_1^{out}$}, 0.9
W2, 0, 1.5, .8, gray, .25, \rotatebox{270}{$w_2^{out}$}, 0.9
W3, 1.5, 0, .8, gray, .25, \rotatebox{270}{$w_3^{out}$}, 0.9
W4, 1.5, 1.5, .8, gray, .25, \rotatebox{270}{$w_4^{out}$}, 0.9
Sum1, 0, 0, .8, white, .25, \rotatebox{270}{$\sum$}, 3
W1i, 0, 0, .8, gray, .25, \rotatebox{270}{$w_1^{in}$}, 3.5
W2i, 0, 1.5, .8, gray, .25, \rotatebox{270}{$w_2^{in}$}, 3.5
W3i, 1.5, 0, .8, gray, .25, \rotatebox{270}{$w_3^{in}$}, 3.5
W4i, 1.5, 1.5, .8, gray, .25, \rotatebox{270}{$w_4^{in}$}, 3.5
Xp1, 0, 0, .8, , 1., \rotatebox{270}{$x'_1$}, 4.4
Xp2, 0, 1.5, .8, , .25, \rotatebox{270}{$x'_2$}, 4.4
Xp3, 1.5, 0, .8, , .25, \rotatebox{270}{$x'_3$}, 4.4
Xp4, 1.5, 1.5, .8, , .25, \rotatebox{270}{$x'_4$}, 4.4


==> ewginnfilter_verts_v2_ga.csv <==
id, x, y ,size, color,opacity,label,layer
X1, 0, 0, .8, , 1., \rotatebox{270}{$x_1$}, 0
X2, 0, 1.5, .8, , .25, \rotatebox{270}{$x_2$}, 0
X3, 1.5, 0, .8, , .25, \rotatebox{270}{$x_3$}, 0
X4, 1.5, 1.5, .8, , .25, \rotatebox{270}{$x_4$}, 0
W1, 0, 0, .8, gray, .25, \rotatebox{270}{$w_1^{out}$}, 0.9
W2, 0, 1.5, .8, gray, .25, \rotatebox{270}{$w_2^{out}$}, 0.9
W3, 1.5, 0, .8, gray, .25, \rotatebox{270}{$w_3^{out}$}, 0.9
W4, 1.5, 1.5, .8, gray, .25, \rotatebox{270}{$w_4^{out}$}, 0.9
Sum1, 0, 0, .8, white, .25, \rotatebox{270}{$\sum$}, 3
W1i, 0, 0, .8, gray, .25, \rotatebox{270}{$w_1^{in}$}, 3.5
W2i, 0, 1.5, .8, gray, .25, \rotatebox{270}{$w_2^{in}$}, 3.5
W3i, 1.5, 0, .8, gray, .25, \rotatebox{270}{$w_3^{in}$}, 3.5
W4i, 1.5, 1.5, .8, gray, .25, \rotatebox{270}{$w_4^{in}$}, 3.5
Xp1, 0, 0, .8, , 1., \rotatebox{270}{$x'_1$}, 4.4
Xp2, 0, 1.5, .8, , .25, \rotatebox{270}{$x'_2$}, 4.4
Xp3, 1.5, 0, .8, , .25, \rotatebox{270}{$x'_3$}, 4.4
Xp4, 1.5, 1.5, .8, , .25, \rotatebox{270}{$x'_4$}, 4.4

